Enumeration of permutations containing a prescribed number of occurrences of a pattern of length 3

We consider the problem of enumerating the permutations containing exactly $k$ occurrences of a pattern of length 3. This enumeration has received a lot of interest recently, and there are a lot of known results. This paper presents an alternative approach to the problem, which yields a proof for a formula which so far only was conjectured (by Noonan and Zeilberger). This approach is based on bijections from permutations to certain lattice paths with ``jumps'', which were first considered by Krattenthaler.

==> formulas.txt <==
(Sqrt[1 - 4x](-1 + 8x - 19x^2 + 6x^3 + 27x^4 - 28x^5 + 7x^6 + 
    2x^7))/(2x^7) - (-1 + 10x - 33x^2 + 32x^3 + 31x^4 - 70x^5 + 
   35x^6 - 2x^8)/(2x^7)


(Sqrt[1 - 4x](-1 + 10x - 32x^2 + 17x^3 + 107x^4 - 245x^5 + 256x^6 - 
    192x^7 + 102x^8 - 18x^9 - x^10))/(2x^9) - 
 (-1 + 12x - 50x^2 + 65x^3 + 107x^4 - 437x^5 + 588x^6 - 492x^7 + 
   314x^8 - 108x^9 + 3x^{10})/(2x^9)

